Dynamics of Ultrafast Laser Ablation of Water

Ultrafast laser ablation is an extremely precise and clean method of removing material, applied in material processing as well as medical applications. And due to its violent nature, it tests our understanding of the interplay between optics, condensed matter physics and fluid dynamics. In this manuscript, we experimentally investigate the femtosecond laser induced explosive vaporization of water at a water/gas interface on the micron-scale through several time-scales. Using time-resolved microscopy in reflection mode, we observe the formation of a hot electron plasma, an explosively expanding water vapor and a shockwave propelled into the surrounding gas. We study this fs-laser induced water vapor expansion dynamics in the presence of different atmospheres, i.e. Helium, air and tetrafluoroethane. We use the Sedov-Taylor model to explain the expansion of the water vapor and estimate the energy released in the process.

==> arxiv version/readme.txt <==
A style guide, template, and style file are provided for OSA express journal
manuscript submissions in LaTeX. 

Express_style.tex: LaTeX style guide and template
expressfig1.eps:   Sample .eps figure
expressfig2.eps:   Sample .eps figure capture of a multimedia file
Express_style.pdf: PDF version of style guide
Express_temp.tex:  LaTeX template
express.sty	   LaTeX style file; replaces opex3.sty
osajnl.bst	   OSA BibTeX style file (beta version)

geometry.sty
keyval.sty

Major changes from previous distribution (opex3.sty)

- Update journal design with new margins and font for headers.



Contact Theresa Miller (tmiller@osa.org) with any questions.

% This work may be distributed and/or modified under the 
% conditions of the LaTeX Project Public License, either 
% version 1.3 of this license or any later version.
% The latest version of this license is in 
% http://www.latex-project.org/lppl.txt and 
% version 1.3 or later is part of all distributions 
% of LaTeX version 2005/12/01 or later.            
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%


==> readme.txt <==
A style guide, template, and style file are provided for OSA express journal
manuscript submissions in LaTeX. 

Express_style.tex: LaTeX style guide and template
expressfig1.eps:   Sample .eps figure
expressfig2.eps:   Sample .eps figure capture of a multimedia file
Express_style.pdf: PDF version of style guide
Express_temp.tex:  LaTeX template
express.sty	   LaTeX style file; replaces opex3.sty
osajnl.bst	   OSA BibTeX style file (beta version)

geometry.sty
keyval.sty

Major changes from previous distribution (opex3.sty)

- Update journal design with new margins and font for headers.



Contact Theresa Miller (tmiller@osa.org) with any questions.

% This work may be distributed and/or modified under the 
% conditions of the LaTeX Project Public License, either 
% version 1.3 of this license or any later version.
% The latest version of this license is in 
% http://www.latex-project.org/lppl.txt and 
% version 1.3 or later is part of all distributions 
% of LaTeX version 2005/12/01 or later.            
%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%%

